NB QC-LDPC Coded QAM Signals with Optimized Mapping: Bounds and Simulation Results

The goal of the paper is to study specific properties of nonbinary low-density parity-check (NB LDPC) codes when used in coded modulation systems. The paper is focused on the practically important NB LDPC codes over extensions of the Galois field GF$(2^m)$ with $m \le 6$ used with QAM signaling. Performance of NB QC LDPC coded transmission strongly depends on mapping of nonbinary symbols to signal constellation points. We obtain a random coding bound on the maximum-likelihood decoding error probability for an ensemble of random irregular NB LDPC codes used with QAM signaling for specific symbol-to-signal point mappings. This bound is based on the ensemble average Euclidean distance spectra derived for these mappings. The simulation results for the belief-propagation decoding in the coded modulation schemes with the NB quasi-cyclic (QC)-LDPC codes under different mappings are given. Comparisons with the optimized binary QC-LDPC codes in the WiFi and 5G standards, as well as with the new bound, are performed.

==> Mappings.tikz <==
\begin{tikzpicture}
[
scale=0.75,transform shape,
state/.style={rectangle,draw=black!50,fill=white!,thick,minimum size=10mm},
oper/.style={circle,draw=black!50,fill=white!,thick,minimum size=5mm},
arr/.style={->,auto,>=stealth},
point/.style={circle,draw=black!50, fill=black!,thick,minimum size=0.5mm}
]
\large

 %\overunderbraces{upper_braces}{main_formula}{lower_braces}
 % \br{number_of_segments}{label},
 
% Bit-interleaved mapping
\node() at (0, 1.5) {\Large A: Bit-interleaved  GF($2^m)\to$ PAM-$2^c$ mapping, $m=4, \; c=3$};
\node() at (0,0.2) {Codeword $\bs v = (\bs v_1,..., \bs v_{n/m}) =
(
%\underbrace{v_{11},v_{12},v_{13},v_{14}}_{m \text{ bits}},v_{21},v_{22},...)$ };
\overunderbraces{&\br{2}{m \text{ bits}}&\br{2}{m \text{ bits}}}
{&v_{11},v_{12},v_{13},  &v_{14},    &v_{21},v_{22},&v_{23},v_{24},&...}
{&\br{1}{c \text{ bits}}&\br{2}{c \text{ bits}}}
)$ };

%\[ x=\overunderbraces{&&\br{3}{}}%
%{&A+&B+C&+&D&+E}%
%{&\br{2}{}& &\br{2}{}}
%\]


%\foreach \y  in {-1, -1.7,-2.4,-3.1}{\draw (-2,\y) to (2,\y);}
%\foreach \y  in {-2, -1.2, -0.4, 0.4, 1.2}{\draw (\y,-1) to (\y,-3.1);}
\draw[very thin] (-2,-1)  to (-2,-3) to (-1.3,-3) to (-1.3, -1.6) to (-0.5,-1.6) to (-0.5,-1) to (-2,-1);
\draw[very thin] (-1.2,-3) to  (-1.2, -1.7) to (-0.4,-1.7) to (-0.4,-1) to (0.3,-1) to (0.3,-2.3)
to (-0.5,-2.3) to (-0.5, -3) to (-1.2,-3);
\draw[very thin] (-0.4,-3) to  (-0.4, -2.4) to (0.4, -2.4)  to (0.4,-1) to (1.2,-1) to (1.2,-3) to (-0.4,-3);
 
 
\node() at(-0.,-2)
{$
\arraycolsep=.15cm\def\arraystretch{1.5}
\begin{array}{ccccc}
v_{11}&v_{14}&v_{23}&v_{32} &\cdots\\
v_{12}&v_{21}&v_{24}&v_{33}&\cdots\\
v_{13}&v_{22}&v_{31}&v_{34}&\cdots\\
\end{array}
$};

\node() at (-3.5, -1.3) { $S$-bits};
\draw[arr] (-2.7,-1.3) to  (-2.2,-1.3);
\node() at (-3.5, -2) { $A_1$-bits};
\draw[arr] (-2.7,-1.3-0.7) to  (-2.2,-1.3-0.7);
\node() at (-3.5, -2.7) { $A_2$-bits};
\draw[arr] (-2.7,-1.3-1.4) to  (-2.2,-1.3-1.4);
\node() at (-4, -4) {PAM signals:};

\foreach \x  in {-2.5, -1.7, -.9, -0.1}%,  0.3}
{
\draw[arr] (\x+0.8,-3.3) to  (\x+0.8,-3.8);
}

\node() at(-0.,-4.)
{$
\arraycolsep=.22cm\def\arraystretch{1.5}
\begin{array}{ccccc}
y_1&y_2&y_3&y_4 &\cdots\\
\end{array}
$};


% Matched  mapping
\node() at (-1.2, -5.) {\Large B: Matched GF($2^m)\to$ PAM-$2^{m/2}$ mapping, m=4};

\node() at (0,-6.5) {Codeword $\bs v = (\bs v_1,..., \bs v_{n/m}) =
(
\overunderbraces{&\br{2}{m \text{ bits}}&\br{2}{m \text{ bits}}}
{&v_{11},v_{12},&v_{13},v_{14}, &v_{21},v_{22},&v_{23},v_{24},&...}
{&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}}
)$  };

%\foreach \y  in {-1-7, -1.7-7,-2.4-7}
%{\draw (-2,\y) to (2,\y);}
%\foreach \x  in  {-2, -1.2, -0.4, 0.4, 1.2}
%{\draw (\x,-1-7) to (\x,-2.4-7);}

\node() at(-0.,-2-6.6)
{$
\arraycolsep=.15cm\def\arraystretch{1.5}
\begin{array}{ccccc}
v_{11}&v_{13}&v_{21}&v_{23} &\cdots\\
v_{12}&v_{14}&v_{22}&v_{24}&\cdots\\
\end{array}
$};

\node() at (-3.5, -1.3-7) { $S$-bits};
\draw[arr] (-2.7,-1.3-7) to  (-2.2,-1.3-7);
\node() at (-3.5, -2-7) { $A$-bits};
\draw[arr] (-2.7,-1.3-0.7-7) to  (-2.2,-1.3-0.7-7);
%\node() at (-3.5, -2.7) { $A_2$-bits};
%\draw[arr] (-2.7,-1.3-1.4) to  (-2.2,-1.3-1.4);
\node() at (-4, -4-6.5) {PAM signals:};

\foreach \x  in {-2.5, -1.8, -1.1, -0.4}%,  0.3}
{
\draw[arr] (\x+0.8,-3.3-6.3) to  (\x+0.8,-3.8-6.3);
}

\node() at(-0.2,-4.-6.5)
{$
\arraycolsep=.15cm\def\arraystretch{1.5}
\begin{array}{ccccc}
y_1&y_2&y_3&y_4 &\cdots\\
\end{array}
$};

%----------------------------------------------------------%
% Sliced  mapping
\node() at (-1.2, -5.5-6) {\Large C: Sliced mapping   GF($2^m)\to$ PAM-$2^{c}$ , m=5, c=3 };

\node() at (1,-13) {Codeword $\bs v = (\bs v_1,..., \bs v_{n/m}) =
(
\overunderbraces{&\br{1}{m \text{ bits}}&\br{1}{m \text{ bits}}}
{
&v_{11},v_{12},v_{13},v_{14},v_{15}, 
&v_{21},v_{22},v_{23},v_{24},v_{25},&v_{31},...
}
{%&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}&\br{1}{c \text{ bits}}
}
)$  };
\draw (0,-13.8) to (7,-13.8);
\foreach \x in {0, 3.5, 7}
{
\draw[arr] (\x,-13.8) to (\x,-13.3);
}
\node() at (4,-14) {$c$ bits};


%\foreach \y  in {-1-13.5, -1.7-13.5,-2.4-13.5,-3.1-13.5}
%{ \draw (-2,\y) to (3,\y);}
%\foreach \x  in  {-2, -1.2, -0.4, 0.4, 1.2,2}
%{\draw (\x,-1-13.5) to (\x,-3.1-13.5);}

\foreach \x in {-0.5, 1.2}
{\draw [very thin] (\x,-8)  rectangle (\x-1.5, -9.3) ;}

\node() at(0.4,-2-6.5-7)
{$
\arraycolsep=.15cm\def\arraystretch{1.5}
\begin{array}{cccccc}
v_{11}&v_{12}&v_{13}&v_{14}&v_{15}  &\cdots\\
v_{21}&v_{22}&v_{23}&v_{24}&v_{25} &\cdots\\
v_{31}&v_{32}&v_{33}&v_{34}&v_{35} &\cdots\\
\end{array}
$};
\node() at (-3.5, -14.8) { $S$-bits};
\draw[arr] (-2.7,-14.8) to  (-2.2,-14.8);
\node() at (-3.5, -14.8-0.7) { $A_1$-bits};
\draw[arr] (-2.7,-15.5) to  (-2.2,-15.5);
\node() at (-3.5, -16.2) { $A_2$-bits};
\draw[arr] (-2.7,-16.2) to  (-2.2,-16.2);
\node() at (-4, -17.7) {PAM signals:};

\foreach \x  in {-2.5, -1.7, -0.9, -0.1,  0.7}
{
\draw[arr] (\x+0.8,-16.8) to  (\x+0.8,-17.3);
}
\node() at(0.5,-17.7)
{$
\arraycolsep=.23cm\def\arraystretch{1.5}
\begin{array}{cccccc}
y_1&y_2&y_3&y_4 & y_5& \cdots\\
\end{array}
$};

\foreach \y  in {-14.5, -15.3, -16}
{\draw [very thin] (-2,\y)  rectangle (2, \y-0.6) ;}


%----------------------------------------------------------%
% AS  mapping
\node() at (-1.2, -18.7) {\Large D:  AS-mapping    GF($2^m)\to$ PAM-$2^{c}$ , m=4, c=3 };

\node() at (1,-20) {Codeword $\bs v = (\bs v_1,..., \bs v_{n/m}) =
(
\overunderbraces{&\br{2}{m \text{ bits}}&\br{2}{m \text{ bits}} &\br{2}{m \text{ bits}} }
{
&v_{11},v_{12},&v_{13},v_{14},
&v_{21},v_{22},&v_{23},v_{24},
&v_{31},v_{32},&v_{33},v_{34},...
}
{
&\br{2}{c \text{ $S$-bits}}
&\br{1}{c \text{ $A$-bits}} &\br{1}{c \text{ A-bits}}
&\br{1}{c \text{ $A$-bits}} &\br{1}{c \text{ A-bits}}
}   
)$  };

%\foreach \y  in {-1-20., -1.7-20.,-2.4-20.,-3.1-20.}
%{
%\draw (-2,\y) to (2,\y);
%}
%\foreach \x  in  {-2, -1.2, -0.4, 0.4, 1.2}
%{
%\draw (\x,-1-20.) to (\x,-3.1-20.);
%}
\node() at(0.,-2-6.-14)
{$
\arraycolsep=.15cm\def\arraystretch{1.5}
\begin{array}{cccccc}
v_{11}&v_{12}&v_{13}&v_{14} &\cdots\\
v_{21}&v_{22}&v_{31}&v_{32}&\cdots\\
v_{23}&v_{24}&v_{33}&v_{34}&\cdots\\
\end{array}
$};
\node() at (-3.5, -21.3) { $S$-bits};                \draw[arr] (-2.7,-21.3) to  (-2.2,-21.3);
\node() at (-3.5, -22.) { $A_1$-bits};          \draw[arr] (-2.7,-22) to  (-2.2,-22);
\node() at (-3.5, -22.7) {$A_2$-bits};        \draw[arr] (-2.7,-22.7) to  (-2.2,-22.7);
\node() at (-4, -24.) {PAM signals:};

\foreach \x  in {-2.5, -1.7, -0.9, -0.1}
{
\draw[arr] (\x+0.8,-23.3) to  (\x+0.8,-23.8);
}
\node() at(-0,-24.)
{$
\arraycolsep=.23cm\def\arraystretch{1.5}
\begin{array}{ccccc}
y_1&y_2&y_3&y_4 &\cdots\\
\end{array}
$};


\draw [very thin] (-2,-21)  rectangle (1.3, -21.5) ;
\draw [very thin] (-2,-21.8)  rectangle (-0.5, -23.1) ;
\draw [very thin] (-0.3,-21.8)  rectangle (1.2, -23.1) ;





\end{tikzpicture}

